How to coadd images: II. Anti-aliasing and PSF deconvolution

We have developed a novel method for co-adding multiple under-sampled images that combines the iteratively reweighted least squares and divide-and-conquer algorithms. Our approach not only allows for the anti-aliasing of the images but also enables PSF deconvolution, resulting in enhanced restoration of extended sources, the highest PSNR, and reduced ringing artefacts. To test our method, we conducted numerical simulations that replicated observation runs of the CSST/VST telescope and compared our results to those obtained using previous algorithms. The simulation showed that our method outperforms previous approaches in several ways, such as restoring the profile of extended sources and minimizing ringing artefacts. Additionally, because our method relies on the inherent advantages of least squares fitting, it is more versatile and does not depend on the local uniformity hypothesis for the PSF. However, the new method consumes much more computation than the other approaches.

==> bibreadme.txt <==
%-------------------------------------------------------------------------%
\begin{thebibliography}{99}
%-------------------------------------------------------------------------%
\bibitem[Bates \& Cady(1980)]{Bates1980} R. H. T. Bates and F. M. Cady., 1980, Optics Communications, 32, 3, 365-369
\bibitem[Farsiu et al.(2004a)]{Farsiu2004a}S. Farsiu, D. Robinson, M. Elad, and P. Milanfar., 2004, IEEE Transactions on Image Processing, 13, 10, 1327-1344
\bibitem[Fruchter \& Hook(2002)]{FH2002}Fruchter, A. S. \& Hook, R. N., 2002, PASP, 114, 144
\bibitem[Fruchter(2011)]{Fruchter2011}Fruchter, A. S., 2011, PASP, 123, 497-502
\bibitem[Gerchberg(1974)]{Gerchberg1974}Gerchberg, R., 1974, Opt. Acta, 21, 709
\bibitem[Hirata \& Seljak(2003)]{HS2003}Hirata C. M., Seljak U., 2003, MNRAS, 343, 459 
\bibitem[H\"ogbom(1974)]{Hogbom1974}H\"ogbom, J., 1974, A\&AS, 15, 417
\bibitem[Hunt(1994)]{Hunt1994}Hunt, B., 1994, Int. J. Mod. Phys. C, 5, 151
\bibitem[Landweber(1951)]{Landweber1951}Landweber, L., 1951, Am. J. Math., 73, 615
\bibitem[Lauer(1999)]{Lauer1999}Lauer, T., 1999, PASP, 111, 227
\bibitem[Lucy(1974)]{Lucy74}L.~B. Lucy\ 1974, AJ, 79, 6, 745-754
\bibitem[Nie et al.(2021a)]{Nie2021a} Nie L., Li G., Peterson, J. R., Wei C., 2021a, MNRAS, 503, 3, 4436-4445
\bibitem[Nie et al.(2021b)]{Nie2021b} Nie L., Li G., Zhang J, Fan Z, Peterson, J. R., 2021b, MNRAS, 508, 3, 3785-3795
\bibitem[Richardson(1972)]{Richardson72}W.~H. Richardson\ 1972, \emph{J. Opt. Soc. Am. A}, 62, 1, 55-59
\bibitem[Sage et al.(2017)]{Sage2017}D. Sage, L. Donati, F. Soulez, D. Fortun, G. Schmit, A. Seitz, R. Guiet, C. Vonesch\ 2017, Methods, 115, 28-41
\bibitem[Shepp \& Vardi(1982)]{Shepp82}L.~A. Shepp and Y.~Vardi\ 1982, \emph{{IEEE} Trans. Med. Imag.}, 1, 2, 113-122
\bibitem[Starck \& Pantin(2002)]{SP02}J. L. Starck and E. Pantin., 2002, PASP, 114, 1051-1069
\bibitem[Takeda et al.(2006)]{Takeda2006}Takeda, H., Farsiu, S., Christou, J., Milanfar, P., 2006, The AMOS Surveillance Technologies Conference, p.E27
\bibitem[Park et al. (2003)]{Park2003} S.C. Park, M.K. Park, M.G. Kang,  Mag. 20 (2003) 21-36.
\bibitem[Farsiu et al. (2004b)]{Farsiu2004b}S. Farsiu, D. Robinson, M. Elad, et al., Int. J. Imaging Syst. Technol. 14 (2004) 47-57.
\bibitem[Elad \& Feuer (1999)]{Elad1999}M. Elad, A. Feuer, IEEE Trans. Pattern Anal. Mach. Intell. 21 (1999) 817-834.
\bibitem[Nasrollahi \& Moeslund (2014)]{Nasrollahi2014}K. Nasrollahi, T.B. Moeslund, Mach. Vis. Appl. 25 (2014) 1423-1468.
\bibitem[Capel \& Zisserman (2003)]{Capel2003}D. Capel, A. Zisserman, IEEE Signal Process. Mag. 20 (2003) 75-86.
\bibitem[Tian \& Ma (2011)]{Tian2011} J. Tian, K.K. Ma, Signal, Image Video Process. 2011 (2011) 329-342.
\bibitem[Ouwerkerk (2006)]{Ouwerkerk2006} J. Van Ouwerkerk, Image Vis. Comput. 24 (2006) 1039-1052.
\bibitem[Takeda et al. (2007)]{Takeda2007}H. Takeda, S. Farsiu, P. Milanfar, IEEE Trans. Image Process. 16 (2007) 349-366.
\bibitem[Takeda et al. (2009)]{Takeda2009}H. Takeda, P. Milanfar, M. Protter, et al., IEEE Trans. Image Process. 18 (2009) 1958-1975.
\bibitem[Ng et al. (2007)]{Ng2007}M.K. Ng, H. Shen, E.Y. Lam, et al., EURASIP J. Adv. Signal Process. 2007 (2007).
\bibitem[Yuan et al. (2010)]{Yuan2010}Q. Yuan, L. Zhang, H. Shen, et al., IEEE Trans. Image Process. 19 (2010) 3157-3170.
\bibitem[Liu et al. (2014)]{Liu2014}C. Liu, D. Sun, IEEE Trans. Pattern Anal. Mach. Intell. 36 (2014) 346-360.
\bibitem[Zhang et al. (2015)]{Zhang2015}H. Zhang, L. Zhang, H. Shen, Int. J. Fuzzy Syst. 17 (2015) 353-364.
\bibitem[Babacan et al. (2011)]{Babacan2011}S.D. Babacan, R. Molina, A.K. Katsaggelos, IEEE Trans. Image Process. 20 (2011) 984-999.
\bibitem[Su et al. (2012)]{Su2012}H. Su, L. Tang, Y. Wu, et al., IEEE Trans. Image Process. 21 (2012) 1031-1045.
\bibitem[Irani \& Peleg (1991)]{Irani1991}M. Irani, S. Peleg, CVGIP: Graph. Model. Image Process. 53 (1991) 231-239
\bibitem[Rowe et al. (2011)]{Rowe2011}Rowe, B., Hirata, C., \& Rhodes, J. 2011, ApJ, 741, 46, doi: 10.1088/0004-637X/741/1/46
\bibitem[Rowe et al. (2015)]{Rowe2015}Rowe B. T. P., et al., 2015, Astronomy and Computing, 10, 121
\bibitem[Symons et al. (2021)]{Symons2021}Symons, T., Zemcov, M., Bock, J., et al. 2021, ApJS, 252, 24, doi: 10.3847/1538- 4365/abcaa5
\bibitem[Mboula et al. (2015)]{Mboula2015}F.~M. Ngol\`e~Mboula, J.-L. Starck, S.~Ronayette, K.~Okumura, and J.~Amiaux, \emph{Astronomy \& Astrophysics}, vol. 575, p. A86, Mar., 2015., doi:10.1051/0004-6361/201424167
\bibitem[Joseph et al. (2021)]{Joseph2021}R.~{Joseph}, P.~{Melchior}, and F.~{Moolekamp}, {\em arXiv e-prints} (July, 2021) arXiv:2107.06984
\bibitem[Wang \& Li(2017)]{WL2017}Wang, L. \& Li, G., 2017, RAA, 17, 10
\bibitem[Wang et al. (2022)]{WLK2022}Wang Lei, Li Guoliang, Kang Xi, 2022,MNRAS, 517, 1, 787
\bibitem[Yue et al. (2016)]{Yue2016}Linwei Yue, Huanfeng Shen, Jie Li, Qiangqiang Yuan, Hongyan Zhang, Liangpei Zhang, 2016, Signal Processing, Volume 128, Pages 389-408
\end{thebibliography}
